Provably Convergent Algorithms for Solving Inverse Problems Using Generative Models

The traditional approach of hand-crafting priors (such as sparsity) for solving inverse problems is slowly being replaced by the use of richer learned priors (such as those modeled by deep generative networks). In this work, we study the algorithmic aspects of such a learning-based approach from a theoretical perspective. For certain generative network architectures, we establish a simple non-convex algorithmic approach that (a) theoretically enjoys linear convergence guarantees for certain linear and nonlinear inverse problems, and (b) empirically improves upon conventional techniques such as back-propagation. We support our claims with the experimental results for solving various inverse problems. We also propose an extension of our approach that can handle model mismatch (i.e., situations where the generative network prior is not exactly applicable). Together, our contributions serve as building blocks towards a principled use of generative models in inverse problems with more complete algorithmic understanding.

==> fig/image2.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'image2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{960.85031187bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38740628)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{./fig/image2.pdf}}%
    \put(0.0194645,0.31522365){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Original}}}}%
    \put(0.01858273,0.22290253){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Lasso}}}}%
    \put(0.02005828,0.12125679){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{CSGM}}}}%
    \put(0.02015368,0.02317858){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{IPGAN}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{./fig/image2.pdf}}%
  \end{picture}%
\endgroup%


==> fig/image3.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'image3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{387.26982731bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.96843539)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{image3.pdf}}%
    \put(-0.46499073,0.78701116){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Original}}}}%
    \put(-0.46719321,0.55497067){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Lasso}}}}%
    \put(-0.46350762,0.29949369){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{CSGM}}}}%
    \put(-0.46326932,0.05298335){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{IPGAN}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{image3.pdf}}%
    \put(-0.46499073,0.78996222){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Original}}}}%
    \put(-0.46719321,0.55792173){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Lasso}}}}%
    \put(-0.46350762,0.30244475){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{CSGM}}}}%
    \put(-0.46326932,0.05593441){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{IPGAN}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{image3.pdf}}%
    \put(-0.95324793,0.78727219){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Original}}}}%
    \put(-0.95545041,0.5552317){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Lasso}}}}%
    \put(-0.95176481,0.29975472){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{CSGM}}}}%
    \put(-0.95152652,0.05324438){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{IPGAN}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{image3.pdf}}%
    \put(-1.19563432,0.78746164){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Original}}}}%
    \put(-1.1978368,0.55542115){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Lasso}}}}%
    \put(-1.19415121,0.29994417){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{CSGM}}}}%
    \put(-1.19391291,0.05343383){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{IPGAN}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{image3.pdf}}%
    \put(0.02855631,0.78842687){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Original}}}}%
    \put(0.02635386,0.55638638){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Lasso}}}}%
    \put(0.03003945,0.30090934){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{CSGM}}}}%
    \put(0.03027772,0.05439901){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{IPGAN}}}}%
  \end{picture}%
\endgroup%

